The First Glimpse of ULXs Through the Near-Infrared Images Captured by the James Webb Space Telescope

This work presents the first results of near-infrared (NIR) counterparts of ultraluminous X-ray sources (ULXs) in the case of NGC 1672 by using James Webb Space Telescope (JWST) observations. Through advanced astrometry, unique counterparts were identified for four of the eight ULXs (ULX-1, ULX-4, ULX5, and ULX-8) located in NGC 1672, while multiple counterparts were identified for the remaining ULXs. The NIR observations show clues of warm dust or circumbinary disk around ULX-5 and ULX-8. In the case of ULX-5, optical SED is a well-fitted blackbody with 4300 K while NIR excess is well-fitted by a blackbody with a temperature of 1600 K. The optical-NIR photometric results show that the possible donor star of ULX-5 may be a K-M type RSG (red supergiant) whose optical emission is affected by the presence of a circumbinary disk or warm dust. Additionally, the counterpart of ULX-4 could be an AGN (active galactic nuclei) or star cluster due to its high K-band magnitude. Thanks to the good enough resolution of the JWST images, in past studies, most of the point-like and/or bright NIR counterparts of ULXs in distant galaxies observed appear to be likely blended sources, so most likely, many of them do not have the red color that an RSG could have. The significant improvement in sensitivity and resolution supplied by JWST will lead to a new perspective on the ambiguous nature of ULXs donors and environments necessitating a significant reassessment of earlier infrared studies of ULXs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
